DifFuzz: Differential Fuzzing for Side-Channel Analysis

Side-channel attacks allow an adversary to uncover secret program data by observing the behavior of a program with respect to a resource, such as execution time, consumed memory or response size. Side-channel vulnerabilities are difficult to reason about as they involve analyzing the correlations between resource usage over multiple program paths. We present DifFuzz, a fuzzing-based approach for detecting side-channel vulnerabilities related to time and space. DifFuzz automatically detects these vulnerabilities by analyzing two versions of the program and using resource-guided heuristics to find inputs that maximize the difference in resource consumption between secret-dependent paths. The methodology of DifFuzz is general and can be applied to programs written in any language. For this paper, we present an implementation that targets analysis of Java programs, and uses and extends the Kelinci and AFL fuzzers. We evaluate DifFuzz on a large number of Java programs and demonstrate that it can reveal unknown side-channel vulnerabilities in popular applications. We also show that DifFuzz compares favorably against Blazer and Themis, two state-of-the-art analysis tools for finding side-channels in Java programs.

==> ibasys_unsafe.dat <==
seconds average std
1 0.00 0.00
2 27.00 0.00
3 27.00 0.00
4 46.80 8.82
5 54.00 5.69
6 63.00 15.06
7 66.60 12.21
8 68.40 10.80
9 88.20 19.22
10 88.20 19.22
11 97.20 11.94
12 97.20 11.94
13 99.00 12.73
14 99.00 12.73
15 106.20 22.34
16 115.20 22.34
17 115.20 22.34
18 117.00 24.81
19 118.80 23.05
20 131.40 40.49
21 131.40 40.49
22 131.40 40.49
23 140.40 34.90
24 145.80 32.90
25 145.80 32.90
26 145.80 32.90
27 145.80 32.90
28 153.00 33.67
29 153.00 33.67
30 158.40 38.01
31 160.20 40.01
32 160.20 40.01
33 160.20 40.01
34 160.20 40.01
35 160.20 40.01
36 167.40 33.48
37 167.40 33.48
38 171.00 32.70
39 171.00 32.70
40 172.80 30.33
41 174.60 30.44
42 178.20 31.90
43 180.00 33.19
44 181.80 34.81
45 185.40 38.86
46 187.20 41.20
47 191.00 46.69
48 191.00 46.69
49 191.00 46.69
50 191.00 46.69
51 191.00 46.69
52 191.00 46.69
53 191.00 46.69
54 191.00 46.69
55 191.00 46.69
56 191.00 46.69
57 191.00 46.69
58 191.00 46.69
59 191.00 46.69
60 191.00 46.69
61 191.00 46.69
62 191.00 46.69
63 191.00 46.69
64 191.00 46.69
65 191.00 46.69
66 191.00 46.69
67 191.00 46.69
68 191.00 46.69
69 191.00 46.69
70 191.00 46.69
71 191.00 46.69
72 191.00 46.69
73 191.00 46.69
74 191.00 46.69
75 191.00 46.69
76 191.00 46.69
77 191.00 46.69
78 191.00 46.69
79 191.00 46.69
80 191.00 46.69
81 191.00 46.69
82 191.00 46.69
83 191.00 46.69
84 191.00 46.69
85 191.00 46.69
86 191.00 46.69
87 191.00 46.69
88 191.00 46.69
89 191.00 46.69
90 191.00 46.69
91 191.00 46.69
92 191.00 46.69
93 191.00 46.69
94 191.00 46.69
95 191.00 46.69
96 191.00 46.69
97 191.00 46.69
98 191.00 46.69
99 191.00 46.69
100 191.00 46.69
101 191.00 46.69
102 191.00 46.69
103 191.00 46.69
104 191.00 46.69
105 191.00 46.69
106 191.00 46.69
107 191.00 46.69
108 191.00 46.69
109 191.00 46.69
110 191.00 46.69
111 191.00 46.69
112 191.00 46.69
113 191.00 46.69
114 191.00 46.69
115 191.00 46.69
116 191.00 46.69
117 191.00 46.69
118 191.00 46.69
119 191.00 46.69
120 191.00 46.69
121 191.00 46.69
122 191.00 46.69
123 191.00 46.69
124 191.00 46.69
125 191.00 46.69
126 191.00 46.69
127 191.00 46.69
128 191.00 46.69
129 191.00 46.69
130 191.00 46.69
131 191.00 46.69
132 191.00 46.69
133 191.00 46.69
134 191.00 46.69
135 191.00 46.69
136 191.00 46.69
137 191.00 46.69
138 191.00 46.69
139 191.00 46.69
140 191.00 46.69
141 191.00 46.69
142 191.00 46.69
143 191.00 46.69
144 191.00 46.69
145 191.00 46.69
146 191.00 46.69
147 191.00 46.69
148 191.00 46.69
149 191.00 46.69
150 191.00 46.69
151 191.00 46.69
152 191.00 46.69
153 191.00 46.69
154 191.00 46.69
155 191.00 46.69
156 191.00 46.69
157 191.00 46.69
158 191.00 46.69
159 191.00 46.69
160 191.00 46.69
161 191.00 46.69
162 191.00 46.69
163 191.00 46.69
164 191.00 46.69
165 191.00 46.69
166 191.00 46.69
167 191.00 46.69
168 191.00 46.69
169 191.00 46.69
170 191.00 46.69
171 191.00 46.69
172 191.00 46.69
173 191.00 46.69
174 191.00 46.69
175 191.00 46.69
176 191.00 46.69
177 191.00 46.69
178 191.00 46.69
179 191.00 46.69
180 191.00 46.69
181 191.00 46.69
182 191.00 46.69
183 191.00 46.69
184 191.00 46.69
185 191.00 46.69
186 191.00 46.69
187 191.00 46.69
188 191.00 46.69
189 191.00 46.69
190 191.00 46.69
191 191.00 46.69
192 191.00 46.69
193 191.00 46.69
194 191.00 46.69
195 191.00 46.69
196 191.00 46.69
197 191.00 46.69
198 191.00 46.69
199 191.00 46.69
200 191.00 46.69
201 191.00 46.69
202 191.00 46.69
203 191.00 46.69
204 191.00 46.69
205 191.00 46.69
206 191.00 46.69
207 191.00 46.69
208 191.00 46.69
209 191.00 46.69
210 191.00 46.69
211 191.00 46.69
212 191.00 46.69
213 191.00 46.69
214 191.00 46.69
215 191.00 46.69
216 191.00 46.69
217 191.00 46.69
218 191.00 46.69
219 191.00 46.69
220 191.00 46.69
221 191.00 46.69
222 191.00 46.69
223 191.00 46.69
224 191.00 46.69
225 191.00 46.69
226 191.00 46.69
227 191.00 46.69
228 191.00 46.69
229 191.00 46.69
230 191.00 46.69
231 191.00 46.69
232 191.00 46.69
233 191.00 46.69
234 191.00 46.69
235 191.00 46.69
236 191.00 46.69
237 191.00 46.69
238 191.00 46.69
239 191.00 46.69
240 191.00 46.69
241 191.00 46.69
242 191.00 46.69
243 191.00 46.69
244 191.00 46.69
245 191.00 46.69
246 191.00 46.69
247 191.00 46.69
248 191.00 46.69
249 191.00 46.69
250 191.00 46.69
251 191.00 46.69
252 191.00 46.69
253 191.00 46.69
254 191.00 46.69
255 191.00 46.69
256 191.00 46.69
257 191.00 46.69
258 191.00 46.69
259 191.00 46.69
260 191.00 46.69
261 191.00 46.69
262 191.00 46.69
263 191.00 46.69
264 191.00 46.69
265 191.00 46.69
266 191.00 46.69
267 191.00 46.69
268 191.00 46.69
269 191.00 46.69
270 191.00 46.69
271 191.00 46.69
272 191.00 46.69
273 191.00 46.69
274 191.00 46.69
275 191.00 46.69
276 191.00 46.69
277 191.00 46.69
278 191.00 46.69
279 191.00 46.69
280 191.00 46.69
281 191.00 46.69
282 191.00 46.69
283 191.00 46.69
284 191.00 46.69
285 191.00 46.69
286 191.00 46.69
287 191.00 46.69
288 191.00 46.69
289 191.00 46.69
290 191.00 46.69
291 191.00 46.69
292 191.00 46.69
293 191.00 46.69
294 191.00 46.69
295 191.00 46.69
296 191.00 46.69
297 191.00 46.69
298 191.00 46.69
299 191.00 46.69
300 191.00 46.69
301 191.00 46.69
302 191.00 46.69
303 191.00 46.69
304 191.00 46.69
305 191.00 46.69
306 191.00 46.69
307 191.00 46.69
308 191.00 46.69
309 191.00 46.69
310 191.00 46.69

==> loop_unsafe.dat <==
seconds average std med
1 0.00 0.00 0.00
2 0.00 0.00 0.00
3 0.00 0.00 0.00
4 0.00 0.00 0.00
5 0.00 0.00 0.00
6 0.00 0.00 0.00
7 0.00 0.00 0.00
8 0.00 0.00 0.00
9 0.00 0.00 0.00
10 0.00 0.00 0.00
11 0.00 0.00 0.00
12 0.00 0.00 0.00
13 0.00 0.00 0.00
14 0.00 0.00 0.00
15 0.00 0.00 0.00
16 0.00 0.00 0.00
17 0.00 0.00 0.00
18 0.00 0.00 0.00
19 0.00 0.00 0.00
20 0.00 0.00 0.00
21 0.00 0.00 0.00
22 0.00 0.00 0.00
23 0.00 0.00 0.00
24 0.00 0.00 0.00
25 0.00 0.00 0.00
26 0.00 0.00 0.00
27 0.00 0.00 0.00
28 0.00 0.00 0.00
29 0.00 0.00 0.00
30 0.00 0.00 0.00
31 0.00 0.00 0.00
32 0.00 0.00 0.00
33 0.00 0.00 0.00
34 0.00 0.00 0.00
35 0.00 0.00 0.00
36 0.00 0.00 0.00
37 0.00 0.00 0.00
38 0.00 0.00 0.00
39 0.00 0.00 0.00
40 0.00 0.00 0.00
41 0.00 0.00 0.00
42 0.00 0.00 0.00
43 0.00 0.00 0.00
44 0.00 0.00 0.00
45 0.00 0.00 0.00
46 0.00 0.00 0.00
47 0.00 0.00 0.00
48 0.00 0.00 0.00
49 0.00 0.00 0.00
50 0.00 0.00 0.00
51 0.00 0.00 0.00
52 0.00 0.00 0.00
53 0.00 0.00 0.00
54 0.00 0.00 0.00
55 0.00 0.00 0.00
56 0.00 0.00 0.00
57 0.00 0.00 0.00
58 0.00 0.00 0.00
59 0.00 0.00 0.00
60 0.00 0.00 0.00
61 0.00 0.00 0.00
62 0.00 0.00 0.00
63 0.00 0.00 0.00
64 0.00 0.00 0.00
65 0.00 0.00 0.00
66 0.00 0.00 0.00
67 0.00 0.00 0.00
68 0.00 0.00 0.00
69 0.00 0.00 0.00
70 0.00 0.00 0.00
71 0.00 0.00 0.00
72 0.00 0.00 0.00
73 0.00 0.00 0.00
74 0.00 0.00 0.00
75 0.00 0.00 0.00
76 0.00 0.00 0.00
77 0.00 0.00 0.00
78 0.00 0.00 0.00
79 0.00 0.00 0.00
80 0.00 0.00 0.00
81 0.00 0.00 0.00
82 0.00 0.00 0.00
83 0.00 0.00 0.00
84 0.00 0.00 0.00
85 0.00 0.00 0.00
86 0.00 0.00 0.00
87 0.00 0.00 0.00
88 0.00 0.00 0.00
89 0.00 0.00 0.00
90 0.00 0.00 0.00
91 0.00 0.00 0.00
92 0.00 0.00 0.00
93 0.00 0.00 0.00
94 0.00 0.00 0.00
95 0.00 0.00 0.00
96 0.00 0.00 0.00
97 0.00 0.00 0.00
98 0.00 0.00 0.00
99 0.00 0.00 0.00
100 0.00 0.00 0.00
101 0.80 0.72 0.00
102 0.80 0.72 0.00
103 0.80 0.72 0.00
104 1.60 0.88 0.00
105 1.60 0.88 0.00
106 1.60 0.88 0.00
107 1.60 0.88 0.00
108 1.60 0.88 0.00
109 1.60 0.88 0.00
110 1.60 0.88 0.00
111 1.60 0.88 0.00
112 1.60 0.88 0.00
113 1.60 0.88 0.00
114 1.60 0.88 0.00
115 1.60 0.88 0.00
116 1.60 0.88 0.00
117 1.60 0.88 0.00
118 1.60 0.88 0.00
119 1.60 0.88 0.00
120 1.60 0.88 0.00
121 1.60 0.88 0.00
122 1.60 0.88 0.00
123 1.60 0.88 0.00
124 1.60 0.88 0.00
125 1.60 0.88 0.00
126 1.60 0.88 0.00
127 1.60 0.88 0.00
128 1.60 0.88 0.00
129 1.60 0.88 0.00
130 1.60 0.88 0.00
131 1.60 0.88 0.00
132 1.60 0.88 0.00
133 1.60 0.88 0.00
134 1.60 0.88 0.00
135 1.60 0.88 0.00
136 1.60 0.88 0.00
137 1.60 0.88 0.00
138 1.60 0.88 0.00
139 1.60 0.88 0.00
140 1.60 0.88 0.00
141 1.60 0.88 0.00
142 1.60 0.88 0.00
143 1.60 0.88 0.00
144 1.60 0.88 0.00
145 1.60 0.88 0.00
146 1.60 0.88 0.00
147 1.60 0.88 0.00
148 1.60 0.88 0.00
149 2.40 0.88 4.00
150 2.40 0.88 4.00
151 2.40 0.88 4.00
152 2.40 0.88 4.00
153 2.40 0.88 4.00
154 2.40 0.88 4.00
155 2.40 0.88 4.00
156 2.40 0.88 4.00
157 3.20 0.72 4.00
158 3.20 0.72 4.00
159 3.20 0.72 4.00
160 3.20 0.72 4.00
161 3.20 0.72 4.00
162 3.20 0.72 4.00
163 3.20 0.72 4.00
164 3.20 0.72 4.00
165 3.20 0.72 4.00
166 3.20 0.72 4.00
167 3.20 0.72 4.00
168 3.20 0.72 4.00
169 3.20 0.72 4.00
170 3.20 0.72 4.00
171 3.20 0.72 4.00
172 3.20 0.72 4.00
173 3.20 0.72 4.00
174 3.20 0.72 4.00
175 3.20 0.72 4.00
176 3.20 0.72 4.00
177 3.20 0.72 4.00
178 3.20 0.72 4.00
179 3.20 0.72 4.00
180 3.20 0.72 4.00
181 3.20 0.72 4.00
182 3.20 0.72 4.00
183 3.20 0.72 4.00
184 3.20 0.72 4.00
185 3.20 0.72 4.00
186 3.20 0.72 4.00
187 3.20 0.72 4.00
188 3.20 0.72 4.00
189 3.20 0.72 4.00
190 3.20 0.72 4.00
191 3.20 0.72 4.00
192 3.20 0.72 4.00
193 3.20 0.72 4.00
194 3.20 0.72 4.00
195 3.20 0.72 4.00
196 3.20 0.72 4.00
197 3.20 0.72 4.00
198 3.20 0.72 4.00
199 3.20 0.72 4.00
200 3.20 0.72 4.00
201 3.20 0.72 4.00
202 3.20 0.72 4.00
203 3.20 0.72 4.00
204 3.20 0.72 4.00
205 3.20 0.72 4.00
206 3.20 0.72 4.00
207 3.20 0.72 4.00
208 3.20 0.72 4.00
209 3.20 0.72 4.00
210 3.20 0.72 4.00
211 3.20 0.72 4.00
212 3.20 0.72 4.00
213 3.20 0.72 4.00
214 3.20 0.72 4.00
215 3.20 0.72 4.00
216 3.20 0.72 4.00
217 3.20 0.72 4.00
218 3.20 0.72 4.00
219 3.20 0.72 4.00
220 3.20 0.72 4.00
221 3.20 0.72 4.00
222 3.20 0.72 4.00
223 3.20 0.72 4.00
224 3.20 0.72 4.00
225 3.20 0.72 4.00
226 3.20 0.72 4.00
227 3.20 0.72 4.00
228 3.20 0.72 4.00
229 3.20 0.72 4.00
230 3.20 0.72 4.00
231 3.20 0.72 4.00
232 3.20 0.72 4.00
233 3.20 0.72 4.00
234 3.20 0.72 4.00
235 3.20 0.72 4.00
236 3.20 0.72 4.00
237 3.20 0.72 4.00
238 3.20 0.72 4.00
239 3.20 0.72 4.00
240 3.20 0.72 4.00
241 3.20 0.72 4.00
242 3.20 0.72 4.00
243 3.20 0.72 4.00
244 3.20 0.72 4.00
245 3.20 0.72 4.00
246 3.20 0.72 4.00
247 3.20 0.72 4.00
248 3.20 0.72 4.00
249 3.20 0.72 4.00
250 3.20 0.72 4.00
251 3.20 0.72 4.00
252 3.20 0.72 4.00
253 3.20 0.72 4.00
254 3.20 0.72 4.00
255 3.20 0.72 4.00
256 3.20 0.72 4.00
257 3.20 0.72 4.00
258 3.20 0.72 4.00
259 3.20 0.72 4.00
260 3.20 0.72 4.00
261 3.20 0.72 4.00
262 3.20 0.72 4.00
263 3.20 0.72 4.00
264 3.20 0.72 4.00
265 3.20 0.72 4.00
266 3.20 0.72 4.00
267 3.20 0.72 4.00
268 3.20 0.72 4.00
269 3.20 0.72 4.00
270 3.20 0.72 4.00
271 3.20 0.72 4.00
272 3.20 0.72 4.00
273 3.20 0.72 4.00
274 3.20 0.72 4.00
275 3.20 0.72 4.00
276 3.20 0.72 4.00
277 3.20 0.72 4.00
278 3.20 0.72 4.00
279 3.20 0.72 4.00
280 3.20 0.72 4.00
281 3.20 0.72 4.00
282 3.20 0.72 4.00
283 3.20 0.72 4.00
284 3.20 0.72 4.00
285 3.20 0.72 4.00
286 3.20 0.72 4.00
287 3.20 0.72 4.00
288 3.20 0.72 4.00
289 4.00 0.00 4.00
290 4.00 0.00 4.00
291 4.00 0.00 4.00
292 4.00 0.00 4.00
293 4.00 0.00 4.00
294 4.00 0.00 4.00
295 4.00 0.00 4.00
296 4.00 0.00 4.00
297 4.00 0.00 4.00
298 4.00 0.00 4.00
299 4.00 0.00 4.00
300 4.00 0.00 4.00
301 4.00 0.00 4.00
302 4.00 0.00 4.00
303 4.00 0.00 4.00
304 4.00 0.00 4.00
305 4.00 0.00 4.00
306 4.00 0.00 4.00
307 4.00 0.00 4.00
308 4.00 0.00 4.00
309 4.00 0.00 4.00
310 4.00 0.00 4.00

==> orientdb-unsafe.dat <==
seconds average std med
1 1.00 0.89 0.00
2 3.00 1.10 5.00
3 3.00 1.10 5.00
4 3.00 1.10 5.00
5 5.00 0.00 5.00
6 5.00 0.00 5.00
7 6.80 1.07 5.00
8 6.80 1.07 5.00
9 6.80 1.07 5.00
10 6.80 1.07 5.00
11 6.80 1.07 5.00
12 11.00 3.50 8.00
13 11.00 3.50 8.00
14 11.00 3.50 8.00
15 12.00 3.26 10.00
16 12.00 3.26 10.00
17 12.00 3.26 10.00
18 12.00 3.26 10.00
19 12.00 3.26 10.00
20 12.00 3.26 10.00
21 13.60 2.86 11.00
22 13.60 2.86 11.00
23 13.60 2.86 11.00
24 13.60 2.86 11.00
25 13.60 2.86 11.00
26 13.60 2.86 11.00
27 13.60 2.86 11.00
28 13.60 2.86 11.00
29 13.60 2.86 11.00
30 13.60 2.86 11.00
31 13.60 2.86 11.00
32 13.60 2.86 11.00
33 13.60 2.86 11.00
34 13.60 2.86 11.00
35 13.60 2.86 11.00
36 13.60 2.86 11.00
37 13.60 2.86 11.00
38 14.40 2.81 13.00
39 14.40 2.81 13.00
40 14.40 2.81 13.00
41 14.40 2.81 13.00
42 14.40 2.81 13.00
43 14.40 2.81 13.00
44 14.40 2.81 13.00
45 14.40 2.81 13.00
46 14.40 2.81 13.00
47 14.40 2.81 13.00
48 14.40 2.81 13.00
49 14.40 2.81 13.00
50 14.40 2.81 13.00
51 14.40 2.81 13.00
52 15.60 2.63 15.00
53 15.60 2.63 15.00
54 15.60 2.63 15.00
55 15.60 2.63 15.00
56 15.60 2.63 15.00
57 15.60 2.63 15.00
58 15.60 2.63 15.00
59 15.60 2.63 15.00
60 15.60 2.63 15.00
61 15.60 2.63 15.00
62 15.60 2.63 15.00
63 15.60 2.63 15.00
64 15.60 2.63 15.00
65 15.60 2.63 15.00
66 15.60 2.63 15.00
67 15.60 2.63 15.00
68 15.60 2.63 15.00
69 15.60 2.63 15.00
70 15.60 2.63 15.00
71 15.60 2.63 15.00
72 15.60 2.63 15.00
73 15.60 2.63 15.00
74 15.60 2.63 15.00
75 15.60 2.63 15.00
76 15.60 2.63 15.00
77 15.60 2.63 15.00
78 15.60 2.63 15.00
79 15.60 2.63 15.00
80 15.60 2.63 15.00
81 15.60 2.63 15.00
82 15.60 2.63 15.00
83 15.60 2.63 15.00
84 15.60 2.63 15.00
85 15.60 2.63 15.00
86 15.60 2.63 15.00
87 15.60 2.63 15.00
88 15.60 2.63 15.00
89 15.60 2.63 15.00
90 15.60 2.63 15.00
91 15.60 2.63 15.00
92 15.60 2.63 15.00
93 15.60 2.63 15.00
94 15.60 2.63 15.00
95 15.60 2.63 15.00
96 15.60 2.63 15.00
97 16.80 2.11 15.00
98 16.80 2.11 15.00
99 16.80 2.11 15.00
100 16.80 2.11 15.00
101 16.80 2.11 15.00
102 16.80 2.11 15.00
103 16.80 2.11 15.00
104 16.80 2.11 15.00
105 16.80 2.11 15.00
106 16.80 2.11 15.00
107 16.80 2.11 15.00
108 16.80 2.11 15.00
109 16.80 2.11 15.00
110 16.80 2.11 15.00
111 16.80 2.11 15.00
112 16.80 2.11 15.00
113 16.80 2.11 15.00
114 18.00 1.94 16.00
115 18.00 1.94 16.00
116 18.00 1.94 16.00
117 18.00 1.94 16.00
118 18.00 1.94 16.00
119 18.00 1.94 16.00
120 18.00 1.94 16.00
121 18.00 1.94 16.00
122 18.00 1.94 16.00
123 18.00 1.94 16.00
124 18.00 1.94 16.00
125 18.00 1.94 16.00
126 18.00 1.94 16.00
127 18.00 1.94 16.00
128 18.00 1.94 16.00
129 18.00 1.94 16.00
130 18.00 1.94 16.00
131 18.00 1.94 16.00
132 18.00 1.94 16.00
133 18.00 1.94 16.00
134 18.00 1.94 16.00
135 18.00 1.94 16.00
136 18.00 1.94 16.00
137 18.00 1.94 16.00
138 18.00 1.94 16.00
139 18.00 1.94 16.00
140 18.00 1.94 16.00
141 18.00 1.94 16.00
142 18.00 1.94 16.00
143 18.00 1.94 16.00
144 18.00 1.94 16.00
145 18.00 1.94 16.00
146 18.00 1.94 16.00
147 18.00 1.94 16.00
148 18.00 1.94 16.00
149 18.00 1.94 16.00
150 18.00 1.94 16.00
151 18.00 1.94 16.00
152 18.00 1.94 16.00
153 18.00 1.94 16.00
154 18.00 1.94 16.00
155 18.00 1.94 16.00
156 18.00 1.94 16.00
157 18.00 1.94 16.00
158 18.00 1.94 16.00
159 18.00 1.94 16.00
160 18.00 1.94 16.00
161 18.00 1.94 16.00
162 18.00 1.94 16.00
163 18.00 1.94 16.00
164 18.00 1.94 16.00
165 18.00 1.94 16.00
166 18.00 1.94 16.00
167 18.00 1.94 16.00
168 18.00 1.94 16.00
169 18.00 1.94 16.00
170 18.00 1.94 16.00
171 18.00 1.94 16.00
172 18.00 1.94 16.00
173 18.00 1.94 16.00
174 18.00 1.94 16.00
175 18.00 1.94 16.00
176 18.00 1.94 16.00
177 18.00 1.94 16.00
178 18.00 1.94 16.00
179 18.60 1.89 19.00
180 18.60 1.89 19.00
181 18.60 1.89 19.00
182 18.60 1.89 19.00
183 18.60 1.89 19.00
184 19.40 2.05 19.00
185 19.40 2.05 19.00
186 19.40 2.05 19.00
187 19.40 2.05 19.00
188 19.40 2.05 19.00
189 19.40 2.05 19.00
190 19.40 2.05 19.00
191 19.40 2.05 19.00
192 19.40 2.05 19.00
193 19.40 2.05 19.00
194 19.40 2.05 19.00
195 19.40 2.05 19.00
196 19.40 2.05 19.00
197 19.40 2.05 19.00
198 19.40 2.05 19.00
199 19.40 2.05 19.00
200 19.40 2.05 19.00
201 19.40 2.05 19.00
202 19.40 2.05 19.00
203 19.40 2.05 19.00
204 19.40 2.05 19.00
205 21.00 2.93 19.00
206 21.00 2.93 19.00
207 21.00 2.93 19.00
208 21.00 2.93 19.00
209 21.00 2.93 19.00
210 21.00 2.93 19.00
211 21.00 2.93 19.00
212 21.00 2.93 19.00
213 21.00 2.93 19.00
214 21.00 2.93 19.00
215 21.00 2.93 19.00
216 21.00 2.93 19.00
217 21.00 2.93 19.00
218 21.00 2.93 19.00
219 21.00 2.93 19.00
220 21.00 2.93 19.00
221 21.00 2.93 19.00
222 21.00 2.93 19.00
223 21.00 2.93 19.00
224 21.00 2.93 19.00
225 21.00 2.93 19.00
226 21.00 2.93 19.00
227 21.00 2.93 19.00
228 21.00 2.93 19.00
229 21.00 2.93 19.00
230 21.00 2.93 19.00
231 21.00 2.93 19.00
232 21.00 2.93 19.00
233 21.00 2.93 19.00
234 21.00 2.93 19.00
235 21.00 2.93 19.00
236 21.00 2.93 19.00
237 21.00 2.93 19.00
238 21.00 2.93 19.00
239 21.00 2.93 19.00
240 21.00 2.93 19.00
241 21.00 2.93 19.00
242 21.00 2.93 19.00
243 21.00 2.93 19.00
244 21.00 2.93 19.00
245 21.00 2.93 19.00
246 21.00 2.93 19.00
247 21.00 2.93 19.00
248 21.00 2.93 19.00
249 21.00 2.93 19.00
250 21.00 2.93 19.00
251 21.00 2.93 19.00
252 21.00 2.93 19.00
253 21.00 2.93 19.00
254 21.00 2.93 19.00
255 21.00 2.93 19.00
256 21.00 2.93 19.00
257 21.00 2.93 19.00
258 21.00 2.93 19.00
259 21.00 2.93 19.00
260 21.00 2.93 19.00
261 21.00 2.93 19.00
262 21.00 2.93 19.00
263 21.00 2.93 19.00
264 21.00 2.93 19.00
265 21.00 2.93 19.00
266 21.00 2.93 19.00
267 21.00 2.93 19.00
268 21.00 2.93 19.00
269 21.00 2.93 19.00
270 21.00 2.93 19.00
271 21.00 2.93 19.00
272 21.00 2.93 19.00
273 21.00 2.93 19.00
274 21.00 2.93 19.00
275 21.00 2.93 19.00
276 21.00 2.93 19.00
277 21.00 2.93 19.00
278 21.00 2.93 19.00
279 21.00 2.93 19.00
280 21.00 2.93 19.00
281 21.00 2.93 19.00
282 21.00 2.93 19.00
283 21.00 2.93 19.00
284 21.00 2.93 19.00
285 21.00 2.93 19.00
286 21.00 2.93 19.00
287 21.00 2.93 19.00
288 21.00 2.93 19.00
289 21.00 2.93 19.00
290 21.00 2.93 19.00
291 21.00 2.93 19.00
292 21.00 2.93 19.00
293 21.00 2.93 19.00
294 21.00 2.93 19.00
295 21.00 2.93 19.00
296 21.20 2.85 19.00
297 21.20 2.85 19.00
298 21.20 2.85 19.00
299 21.20 2.85 19.00
300 21.20 2.85 19.00
301 21.20 2.85 19.00
302 21.20 2.85 19.00
303 21.20 2.85 19.00
304 21.20 2.85 19.00
305 21.20 2.85 19.00
306 22.20 2.61 21.00
307 22.20 2.61 21.00
308 22.20 2.61 21.00
309 22.20 2.61 21.00
310 22.20 2.61 21.00
